FlashGMM: Fast Gaussian Mixture Entropy Model for Learned Image Compression

High-performance learned image compression codecs require flexible probability models to fit latent representations. Gaussian Mixture Models (GMMs) were proposed to satisfy this demand, but suffer from a significant runtime performance bottleneck due to the large Cumulative Distribution Function (CDF) tables that must be built for rANS coding. This paper introduces a fast coding algorithm that entirely eliminates this bottleneck. By leveraging the CDF's monotonic property, our decoder performs a dynamic binary search to find the correct symbol, eliminating the need for costly table construction and lookup. Aided by SIMD optimizations and numerical approximations, our approach accelerates the GMM entropy coding process by up to approximately 90x without compromising rate-distortion performance, significantly improving the practicality of GMM-based codecs. The implementation will be made publicly available at https://github.com/tokkiwa/FlashGMM.

==> csv/faster_logi.csv <==
0.114295112,28.35524622
0.185024685,29.9758535
0.286556668,31.53675268
0.435072157,33.44856262
0.623714871,35.19493915

==> csv/gsm.csv <==
0.108,28.2
0.1836,29.85
0.29,31.4
0.433,33.13
0.6265,34.9

==> csv/naivegmm.csv <==
0.11445109,28.35524622
0.185540093,29.9758535
0.287312826,31.53675268
0.436428494,33.44856262
0.6258341,35.19493915
